Quasi-particle and matrix models of the semi Quark Gluon Plasma

We make a simple observation about two models used to treat the region near the critical temperature of QCD, quasiparticle and matrix models. While they appear very different, we show how these two models might be related. We also present results for the temperature dependence of the ratio of the shear viscosity to the entropy in a matrix model, and suggest that quasi-particle models may behave similarly.

==> response.txt <==

We thank the referee for their comments.  We have uniformly adopted the
changes suggested by the referee.

Generally, we use the opportunity of this note to make a simple but
unexpected point.  That two models, which appear very different, may
in fact be related.  We have rewritten the manuscript to make this
clearer throughout.  This includes the abstract, the last paragraph,
and especially the discussion about Eq. 1.

From the comments of the refere, learly we didn't make things clear
in the first draft.  To stress the physics, we dropped various
hyper-technical points to stress the physics.

As noted by the referee, in every place we use the plural instead of
the singular.

The referee did not understand Figs. 2 and 3.  We modified the
figures to make sure that the curves were clear, moving labels
and the like around.  Also, we 
expanded the figure captions so that they are now self contained in
understanding what they show, without refering to the text.

The referee asked about the relation of our left panel of Fig. 2 to
the lattice.  It is not directly comparable to the results of the Graz
group, which is a different quantity,
but is to the usual Polyakov loop.  In the text we point out
the relevant results from the lattice, 
Fig. 2 of Ref. 14, look very much like the
left panel of our Fig. 2.  This reference and discussion are new.

The punchline is the temperature dependence of 
eta/s as computed in a matrix model, our Fig. 4.  The point of the analogy
is that similar behavior should be true in a quasi-particle model.  
This is now noted in the last sentence of the abstract, and in 
the last sentence of the paper, again to stress the analogy.

We believe that these changes improve the manuscript, and hope that
the referee agrees.


